Algorithmic Pulsar Timer for Binaries

Pulsar timing is a powerful tool that, by accounting for every rotation of a pulsar, precisely measures the spin frequency, spin frequency derivatives, astrometric position, binary parameters when applicable, properties of the ISM, and potentially general relativistic effects. Typically, this process demands fairly stringent scheduling requirements for monitoring observations as well as deep domain knowledge to "phase connect" the timing data. We present an algorithm that automates the pulsar timing process for binary pulsars, whose timing solutions have an additional level of complexity, although the algorithm works for isolated pulsars as well. Using the statistical F-test and the quadratic dependence of the reduced $\chi ^2$ near a minimum, the global rotation count of a pulsar can be determined efficiently and systematically. We have used our algorithm to establish timing solutions for two newly discovered binary pulsars, PSRs J1748$-$2446aq and J1748$-$2446at, in the globular cluster Terzan 5, using $\sim$70 Green Bank Telescope observations from the last 13 years.

==> readme.txt <==
Figure arrangement. All figures, except the flowchart (Figure 3) and the solution tree for Ter5aq (Figure 5) should fit in one column. Figures 3 and 5 should span the whole width of the page.

Table 1 should fit within a single column.
